Discovering Neural Wirings

The success of neural networks has driven a shift in focus from feature engineering to architecture engineering. However, successful networks today are constructed using a small and manually defined set of building blocks. Even in methods of neural architecture search (NAS) the network connectivity patterns are largely constrained. In this work we propose a method for discovering neural wirings. We relax the typical notion of layers and instead enable channels to form connections independent of each other. This allows for a much larger space of possible networks. The wiring of our network is not fixed during training -- as we learn the network parameters we also learn the structure itself. Our experiments demonstrate that our learned connectivity outperforms hand engineered and randomly wired networks. By learning the connectivity of MobileNetV1we boost the ImageNet accuracy by 10% at ~41M FLOPs. Moreover, we show that our method generalizes to recurrent and continuous time networks. Our work may also be regarded as unifying core aspects of the neural architecture search problem with sparse neural network learning. As NAS becomes more fine grained, finding a good architecture is akin to finding a sparse subnetwork of the complete graph. Accordingly, DNW provides an effective mechanism for discovering sparse subnetworks of predefined architectures in a single training run. Though we only ever use a small percentage of the weights during the forward pass, we still play the so-called initialization lottery with a combinatorial number of subnetworks. Code and pretrained models are available at https://github.com/allenai/dnw while additional visualizations may be found at https://mitchellnw.github.io/blog/2019/dnw/.

==> previous_submissions/neurips_2019_initial_submission.txt <==
\documentclass{article}

% if you need to pass options to natbib, use, e.g.:
%     \PassOptionsToPackage{numbers, compress}{natbib}
% before loading neurips_2019

% ready for submission
\usepackage{neurips_2019}

% to compile a preprint version, e.g., for submission to arXiv, add add the
% [preprint] option:
%     \usepackage[preprint]{neurips_2019}

% to compile a camera-ready version, add the [final] option, e.g.:
%     \usepackage[final]{neurips_2019}

% to avoid loading the natbib package, add option nonatbib:
%\usepackage[nonatbib]{neurips_2019}

\usepackage[utf8]{inputenc} % allow utf-8 input
\usepackage[T1]{fontenc}    % use 8-bit T1 fonts
\usepackage{hyperref}       % hyperlinks
\usepackage{url}            % simple URL typesetting
\usepackage{booktabs}       % professional-quality tables
\usepackage{amsfonts}       % blackboard math symbols
\usepackage{nicefrac}       % compact symbols for 1/2, etc.
\usepackage{microtype}      % microtypography

\usepackage{graphicx}
\usepackage{subcaption}
\usepackage{amsmath}
\usepackage{float}
\usepackage{xcolor}
\usepackage{dsfont}
\usepackage{algorithm}
\usepackage[noend]{algpseudocode}
\usepackage{multirow}
%\usepackage[symbol]{footmisc}
\usepackage{comment}
\usepackage{array,amsmath}
\usepackage{mdframed}

\DeclareMathOperator*{\argmax}{arg\,max}
\DeclareMathOperator*{\argmin}{arg\,min}
\newcommand*{\G}{\mathcal{G}}
\newcommand*{\V}{\mathcal{V}}
\newcommand*{\E}{\mathcal{E}}
\newcommand*{\X}{\mathcal{X}}
\newcommand*{\Y}{\mathcal{Y}}
\newcommand*{\I}{\mathcal{I}}
\newcommand*{\loss}{\mathcal{L}}
\newcommand*{\A}{\mathcal{A}}
\newcommand*{\B}{\mathcal{B}}
\newcommand*{\z}{\mathbf{z}}
\newcommand*{\smn}{\text{MobileNetV1-DNW}}
\newcommand*{\rg}{\text{MobileNetV1-RG}}
%\renewcommand{\thefootnote}{\fnsymbol{footnote}}

\providecommand{\mohammad}[1]{{\color{blue}{\bf [Mohammad: #1]}}}
\providecommand{\mitch}[1]{{\color{red}{\bf [Mitch: #1]}}}

\title{Discovering Neural Wirings}

% The \author macro works with any number of authors. There are two commands
% used to separate the names and addresses of multiple authors: \And and \AND.
%
% Using \And between authors leaves it to LaTeX to determine where to break the
% lines. Using \AND forces a line break at that point. So, if LaTeX puts 3 of 4
% authors names on the first line, and the last on the second line, try using
% \AND instead of \And before the third author name.

\author{%
  David S.~Hippocampus\thanks{Use footnote for providing further information
    about author (webpage, alternative address)---\emph{not} for acknowledging
    funding agencies.} \\
  Department of Computer Science\\
  Cranberry-Lemon University\\
  Pittsburgh, PA 15213 \\
  \texttt{hippo@cs.cranberry-lemon.edu} \\
  % examples of more authors
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \AND
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
  % \And
  % Coauthor \\
  % Affiliation \\
  % Address \\
  % \texttt{email} \\
}

\begin{document}

\maketitle

\begin{abstract}
The success of neural networks has driven a shift in focus from feature engineering to architecture engineering. However, successful networks today are constructed using a small and manually defined set of building blocks. Even in methods of neural architecture search (NAS) the network connectivity patterns are largely constrained. In this work we propose a method for discovering neural wirings. We relax the typical notion of layers and instead enable channels to form connections independent of each other. This allows for a much larger space of possible networks. The wiring of our network is not fixed during training -- as we learn the network parameters we also learn the structure itself. Our experiments demonstrate that our learned connectivity outperforms hand engineered and randomly wired networks. By learning the connectivity of MobileNetV1 \cite{mobilenetv1} we boost the ImageNet accuracy by $10\%$ at $\sim 41$M FLOPs. Moreover, we show that our method generalizes to recurrent and continuous time networks.
\end{abstract}

\section{Introduction}
Deep neural networks have shifted the prevailing paradigm from \emph{feature engineering} to \emph{feature learning}. The architecture of deep neural networks, however, must still be hand designed in a process known as \emph{architecture engineering}. A myriad of recent efforts attempt to automate the process of the architecture design by searching among a set of smaller well-known building blocks \cite{mnasnet,wu2018fbnet,zoph2016neural,liu2018progressive,cai2018proxylessnas,darts}. While methods of search range from reinforcement learning to gradient based approaches \cite{wu2018fbnet, darts}, the space of possible connectivity patterns is still largely constrained. NAS methods explore wirings between large blocks. We believe that more efficient solutions may arrive from searching the space of wirings at a more fine grained level, i.e. single channels. 

In this work, we consider an unconstrained set of possible wirings by allowing channels to form connections independent of each other. This enables us to discover a wide variety of operations (e.g. depthwise separable convs \cite{mobilenetv1}, channel shuffle and split \cite{shufflenet}, and more). Formally, we treat the network as a large \textit{neural graph} where each each node processes a single channel.

One key challenge lies in searching the space of all possible wirings, as the number of possible sub-graphs is combinatorial in nature. When considering thousands of nodes, traditional search methods are either prohibitive or offer approximate solutions. In this paper we introduce a simple, efficient, and provable algorithm for discovering neural wirings (DNW). Our solution searches the space of all possible wirings with a simple augmentation to the backwards pass.

Most similar to our approach is work exploring randomly wired neural networks \cite{randwire} which explores the space of novel neural network wirings. Intriguingly, they show that constructing neural networks with random graph algorithms often outperforms a manually engineered architecture. However, these wirings are fixed at training.

Our method for discovering neural wirings is as follows: We consider the sole constraint that that the total number of edges in the \textit{neural graph} is fixed to be $k$. We begin by randomly assigning a weight to each edge. We then choose the weighted edges with the highest magnitude and refer to the remaining edges as \textit{hallucinated}. As we train, we update the weights of all edges according to a specified update rule. Accordingly, a hallucinated edge may strengthen to a point it replaces a real edge. We tailor the update rule so that when \textit{swapping} does occur, it is beneficial.

\begin{figure*}
    \centering
        \includegraphics[width=\textwidth]{Fig/NG.pdf}
        %\caption{3-Layer neural network}
    \caption{\textbf{Dynamic Neural Graph:} A 3-layer perceptron (\textit{left}) can be expressed by a dynamic neural graph with 3 time steps (\textit{right}).}
    \label{fig:neuralgraph}
\end{figure*}
 %Our method is as follows: We treat the network as a large \textit{neural graph} where each channel is a single node. We then present an efficient algorithm (DNW) for learning the connectivity such that the total number of edges is fixed to be $k$. 
%introduce an unconstrained and differentiable method for neural architecture learning (NAL). We refer to our method as \textit{learning} instead of \textit{search} as we are not constrained to a set of manually designed building blocks. Like \cite{randwire} we assume the perspective of neural networks as unconstrained graphs.
%Our method, however, enables the connectivity of the network to be learned during training. Our abstraction also differs from \cite{randwire} as we consider nodes which process two dimensional matrices instead of three dimensional tensors.  This abstraction, which we refer to as a \textit{neural graph}, is especially pertinent in the case of extremely efficient network design \cite{mobilenetv1, mobilenetv2, shufflenet, shufflenetv2}. It is in this regime that our method prevails.

We consider the application of DNW for \textit{static} and \textit{dynamic} neural graphs. In the \textit{static} regime each node has a single output and the graphical structure is acyclic. In the case of a \textit{dymanic neural graph} we allow the state of a node to vary with time. \textit{Dymanic neural graphs} may contain cycles and express popular sequential models such as LSTMs \cite{lstm}. As \textit{dymanic neural graphs} are strictly more expressive than \textit{static neural graphs}, they can also express feed-forward networks (as in Figure \ref{fig:neuralgraph}).

%We extend the abstraction of a \textit{neural graph} beyond the simple feed-forward case to discrete and continuous time neural networks (such as Neural ODEs \cite{node}). We show that DNW may applied in these settings as well (on so-called discrete and continuous time \textit{dynamic neural graphs}) with significant performance boosts in accuracy over randomly wired graphs for image classification. Discrete time models may express popular sequential models such as LSTMs \cite{lstm}. Recurrent methods are strictly more powerful (as illustrated by Figure~\ref{fig:neuralgraph}), though they are more expensive to optimize.

Our work may also be regarded as an effective mechanism for training a sparse network. The \textit{Lottery Ticket Hypothesis} \cite{lth,lth2} has demonstrated the existence of sparse sub-networks which may be trained in isolation. However, their method for identifying so-called \textit{winning-tickets} is quite expensive and requires multiple passes of training. Though we do not train our networks in isolation (we consider a set of \textit{hallucinated edges}), DNW may be used to train a sparse network in a single pass. %In \textit{The Lottery Ticket Hypothesis at Scale} \cite{lth2} they begin to see a decrease in accuracy when they have pruned VGG19 to $0.5\%$ of its total weights. Note that this is still $0.7$M parameters.

We demonstrate the efficacy of DNW on small and large scale data-sets, and for feed-forward, recurrent, and continuous networks. Notably, we augment MobileNetV1 \cite{mobilenetv1} with DNW to achieve a $10\%$ improvement on ImageNet \cite{imagenet} from the hand engineered MobileNetV1 at $\sim 41$M FLOPs\footnote{We follow \cite{shufflenet, shufflenetv2} and define FLOPS as the number of Multiply Adds.}.


\section{Discovering Neural Wirings}

In this section we describe our method for jointly discovering the structure and learning the parameters of a neural network. We first consider the algorithm in a familiar setting, a feed-forward neural network, which we abstract as a \textit{static neural graph}. We then present a more expressive \textit{dynamic neural graph} which extends to discrete and continuous time and generalizes feed-forward, recurrent, and continuous time neural networks.

% OLD: Paramount to our method is the simple abstraction of a neural network as a \textit{neural graph}. Although this abstraction is not novel, we formally present an algorithm for learning the connectivity of a \textit{neural graph} and offer a new perspective on existing neural networks by interpreting them in this framework.

\subsection{Static Neural Graph}
A \textit{static neural graph} is a directed acyclic graph $\G=(\V,\E)$ consisting of nodes $\V$ and edges $\E \subseteq \V \times \V$. The state of a node $v \in \V$ is given by the random variable $Z_v$. At each node $v$ we apply a function $f_{\theta_v}$ and with each edge $(u,v)$ we associate a weight $w_{uv}$. In the case of a multi-layer perceptron, $f$ is simply a parameter-free non-linear activation like ReLU \cite{alexnet}.

For any set $\A \subseteq \V$ we let $\mathbf{Z}_\mathcal{A}$ denote $\left( Z_v \right)_{v \in \mathcal{A}}$ and so $\mathbf{Z}_{\V}$ is a vector containing the state of all nodes in the network.

$\V$ contains a subset of input nodes $\V_0$ with no parents and output nodes $\V_E$ with no children. The input data $\X \sim p_x$ flows into the network through $\V_0$ as $\mathbf{Z}_{\V_0} = g_\phi(\X)$ for a function $g$ which may have parameters $\phi$. Similarly, the output of the network $\hat \Y$ is given by $h_\psi(\mathbf{Z}_{\V_E})$.
\begin{equation} \label{eq:io_stat}
 Z_v = \begin{cases}
   f_{\theta_v} \left( \sum_{(u,v) \in \E}  w_{uv} Z_u \right) & v \in \V \setminus \V_0 \\
   g_\phi^{(v)}(\X) &  v \in \V_0. 
\end{cases}
\end{equation}
For brevity, we let $\I_v$ denote the ``input" to node $v$, where $\mathcal{I}_v$ may be expressed
\begin{equation} \label{eq:input}
    \I_v = \sum_{(u,v) \in \E}  w_{uv} Z_v.
\end{equation}
%\paragraph{Convolutional statneural graph:}


\begin{figure*}
    \centering
    \includegraphics[scale=0.17]{Fig/convgraph.pdf}
    \caption{An example of a dynamic (left) and static (right) neural graph. Details in Section~\ref{sec:dyn}.}
    \label{fig:convgraph}
\end{figure*}
% \begin{figure}[!h]
%     \centering
%         \includegraphics[width=0.5\textwidth]{Fig/tensorconv.pdf}
%         \caption{\textbf{Tensor convolution:} A standard $k\times k$ tensor conv layer expressed by a neural graph, where the weight values at all of the edges are equal to 1. This can be a subgraph from a larger neural graph.} 
%         \label{fig:3convgraph}
% \end{figure}


In this work we consider the case where the input and output of each node is a two-dimensional matrix, commonly referred to as a channel. Each node performs a non-linear activation followed by normalization and convolution (which may be strided to reduce the spatial resolution). As in \cite{randwire}, we no longer conform to the traditional notion of ``layers" in a deep network.
%Many convolutional neural networks (CNNs) may also be expressed as static neural graphs, including Residual Networks \cite{resnet} and MobileNet \cite{mobilenetv1}. In convolutional neural graph, $Z_v$ is a two dimensional feature map with dimensions $width \times height$, $G$ is a a line graph with added "skip" connections, and $f$ is often a 2D convolution with a few stride options, batch-norm \cite{batchnorm}\mohammad{this is not batch norm in the case of general neural graph it can only be batchnorm if we have all the nodes in the same layer lets be more general here and say that we just normalize the 2D matrix in each node or use instance norm }, ReLU triplet. For a portion of the nodes we use strided convolution (stride =2) and we zero pad the output of the convolution to maintain the tensor size.  \mohammad{I dont understand the following sentence} Note that throughout this work we implicitly assume a batch-dimension which enables normalization by batch. Figure \ref{fig:convgraph} (left) illustrates the structure of a static convolutional neural graph. The last pooling layer is an average vector from a a small crop (typically $7 \times 7$) from the center of the output tensor. This vector is used as a feature vector to be sent to a FC layer for classification.     

%In this works we focus on MobileNetV1 \cite{mobilenetv1} as its graphical structure is quite large. Accordingly, the operations at each node encompass a small share of the total computation.  MobileNetV1 is divided into layers $\{\V_k\}_{k = 1,..,L}$ where each node in $\V_{k}$ is connected to every node in $\V_{k+1}$. In MobileNetV1, $Z_v$ has dimensions $width \times height$. $f$ is similar to ResNet but operates on a channel instead of a feature map. As a result a $3 \times 3$ convolution has only 9 parameters.
%\begin{figure}[!h]
%    \centering
%        \includegraphics[width=0.6\textwidth]{Fig/convgraph.pdf}
%        \caption{\textbf{Convolutional neural graph:} }
%        \label{fig:convgraph}
%\end{figure}
The combination of a separate $3 \times 3$ convolution for each channel (depthwise convolution) followed by a $1 \times 1$ convolution (pointwise convolution) is often referred to as a depthwise seperable convolution, and is essential in efficient network design \cite{mobilenetv1, shufflenetv2}. With a \textit{static neural graph} this process may be interpreted equivalently as a $3 \times 3$ convolution at each node followed by information flow on a complete bipartite graph. 
\subsection{Discovering a $k$-Edge neural graph}
We now outline our method for discovering the edges of a static neural graph subject to the constraint that the total number of edges must not exceed $k$.

We consider a set of real edges $\E$ and a set of \textit{hallucinated} edges $\E_\text{hal} = \V \times \V \setminus \E$. The real edge set is comprised of the $k$-edges which have the largest magnitude weight. As we allow the magnitude of the weights in both sets to change throughout training the edges in $\E_\text{hal}$ may replace those in $\E$. 

Consider a \textit{hallucinated} edge $(u,v) \not \in \E$. If the gradient is pushing $\I_v$ in a direction which aligns with $Z_u$, then our update rule strengthens the magnitude of the weight $w_{uv}$. If this alignment happens consistently then $w_{uv}$ will be eventually be strong enough to enter the real edge set $\E$. As the total number of edges is conserved, when $(u,v)$ enters the edge set $\E$ another edge is removed and placed in $\E_\text{hal}$. This procedure is illustrated by Algorithm \ref{alg:train}, where $\V$ is the node set, $\V_0, \V_E$ are the input and output node sets, $g_\phi$, $h_\psi$ and $\{f_{\theta_v}\}_{v \in \V}$ are the input, output, and node functions, $p_{xy}$ is the data distribution, $k$ is the number of edges in the graph and $\loss$ is the loss.
\begin{algorithm}[]
\caption{DNW-Train$\left(\V, \V_0, \V_E, g_\phi, h_\psi, \{f_{\theta_v}\}_{v \in \V}, p_{xy},  k, \loss \right)$}\label{alg:train}
\begin{algorithmic}[1]
\For{each pair of nodes $(u, v)$ such that $u < v$}  {\color{gray}\Comment{Initialize}}
    \State{Initialize $w_{uv}$ by independently sampling from a uniform distribution.}
\EndFor
\For{each training iteration}
    \State{Sample mini batch of data and labels $(\X, \Y) = \{(\X_i, \Y_i)\}$ using $p_{xy}$} {\color{gray}\Comment{Sample data}}
    \State{$\E \gets \left\{ (u,v) \in \V \times V : |w_{uv}| \geq \tau \right\}$ where $\tau$ is chosen so that $|\E| = k$} {\color{gray}\Comment{Choose edges}}
    \State{$Z_v \gets \begin{cases}
       f_{\theta_v} \left( \sum_{(u,v) \in \E}  w_{uv} Z_u \right) & v \in \V \setminus \V_0 \\
       g^{(v)}_\psi(\X) &  v \in \V_0 \\
    \end{cases}$} {\color{gray}\Comment{Forward pass}}
    \State{$\hat \Y = h_{\psi} \left( \{Z_v\}_{v \in \V_E} \right) $} {\color{gray}\Comment{Compute output}}
    \State{Update $\phi, \{\theta_v\}_{v \in \V}, \psi$ via SGD \& Backprop \cite{backprop} using loss $\loss\left(\hat \Y, \Y \right)$}
    \For{each pair of nodes $(u, v)$ such that $u < v$}  {\color{gray}\Comment{Update edge weights}}
        \State{$w_{uv} \gets w_{uv} + \left \langle Z_u, -\alpha \frac{ \partial \loss}{\partial \I_v }  \right \rangle$} {\color{gray}\Comment{Recall $\I_v = \sum_{(u,v) \in \E}  w_{uv} Z_u$ }} \label{line:edge_update}
    \EndFor
\EndFor
\end{algorithmic}
\end{algorithm}
\begin{figure}[]
    \centering
        \includegraphics[width=0.6\textwidth]{Fig/grad_flow.pdf}
        \caption{\textbf{Gradient flow:} On the forwards pass we use only on the \textit{real} edges. On the backwards pass we allow the gradient to flow \textit{to} but not \textit{through} the hallucinated edges (as in Algorithm \ref{alg:train}).}
        \label{fig:gradientflow}
\end{figure}
In practice we may also include a momentum and weight decay\footnote{Weight decay \cite{wd} may in fact be very helpful for eliminating dead ends.} term in the weight update rule (line \ref{line:edge_update} in Algorithm \ref{alg:train}). In fact, the weight update rule looks nearly identical to that in traditional SGD \& Backprop but for one key difference: we \textbf{allow} the gradient to flow \textit{to} edges which did not exist during the forwards pass. Importantly, we \textbf{do not allow} the gradient to flow \textit{through} these edges and so the rest of the parameters update as of traditional SGD \& Backprop. This gradient flow is illustrated in Figure~\ref{fig:gradientflow}.

Under certain conditions we formally show that swapping an edge from $\E_\text{hal}$ to $\E$ decreases the loss $\loss$. We first consider the simple case where the \textit{hallucinated edge} $(i,k)$ replaces $(j, k) \in \E$. In Section \ref{section:formal-extensions} we discuss the proof to a more general case.%, examine the assumptions, and discuss its limitations.

We let $\tilde w$ to denote the weight $w$ after the weight update rule $\tilde w_{uv} = w_{uv} + \left \langle Z_u, - \alpha { \partial \loss \over \partial \I_v } \right \rangle$. We assume that $\alpha$ is small enough so that sign($\tilde w$) = sign($w$).

\textbf{Claim:} Assume $\loss$ is Lipschitz continuous. There exists a learning rate $\alpha^* > 0$ such that for $ \alpha \in (0, \alpha^*)$ the process of swapping $(i,k)$ for $(j,k)$ will decrease the loss when the state of the nodes are fixed and $|w_{ik}| < |w_{jk}|$ but $|\tilde w_{ik}| > |\tilde w_{jk}|$.

\textit{Proof.} Let $\A$ be value of $\I_k$ after the update rule if $(j,k)$ is replaced with $(i,k)$. Let $\B$ be the state of $\I_k$ after the update rule if we do not allow for swapping. $\A$ and $\B$ are then given by
\begin{align}
    \A = \tilde w_{ik}Z_i + \sum_{(u,k) \in \E,\ u \neq i,j} \tilde w_{uk} Z_u, \hspace{1cm}
    \B = \tilde w_{jk}Z_j + \sum_{(u,k) \in \E,\ u \neq i,j} \tilde w_{uk} Z_u.
\end{align}
Additionally, let $g = -\alpha { \partial \loss \over \partial \I_k }$ be the direction in which the loss most steeply descends with respect to $\I_k$. By \textit{Lemma 1} (Section \ref{section:lemma1} of the Appendix) it suffices to show that moving $\I_k$ towards $\A$ is more aligned with $g$ then moving $\I_k$ towards $\B$. Formally we wish to show that
\begin{align}
\left\langle \A - \I_k, g \right\rangle &\geq 
\left\langle \B - \I_k, g \right\rangle
\end{align}
which simplifies to
\begin{align}
\tilde w_{ik} \left\langle Z_i, g \right\rangle &\geq 
\tilde w_{jk} \left\langle Z_j, g \right\rangle \\
\iff \tilde w_{ik}(\tilde w_{ik} - w_{ik}) & \geq \tilde w_{jk}(\tilde w_{jk} - w_{jk}). \label{eq:ineq}
\end{align}
In the case where $\tilde w_{ik}$ and $(\tilde w_{ik} - w_{ik})$ have the same sign but $\tilde w_{jk}$ and $(\tilde w_{jk} - w_{jk})$ have different signs the inequality immediately holds. This corresponds to the case where $w_{ik}$ \textit{increases} in magnitude but $w_{jk}$ \textit{decreases} in magnitude. The opposite scenario ($w_{ik}$ \textit{decreases} in magnitude but $w_{jk}$ \textit{increases}) is impossible since $|w_{ik}| < |w_{jk}|$ but $|\tilde w_{ik}| > |\tilde w_{jk}|$.

We now consider the scenario where both sides of the inequality (equation \ref{eq:ineq}) are positive. Simplifying further we obtain
\begin{align}
   \left( \tilde w_{jk} w_{jk} - \tilde w_{ik} w_{ik} \right) \geq  \left(\tilde w_{jk}^2 - \tilde w_{ik}^2 \right) \label{eq:ineq2}
\end{align}
and are now able to identify a range for $\alpha$ such that the inequality above is satisfied. By assumption the right hand side is less than 0 and sign($\tilde w$) = sign($w$) so $\tilde w w = |\tilde w | |w|$. Accordingly, it suffices to show that 
\begin{equation}
    |\tilde w_{jk}| |w_{jk}| - |\tilde w_{ik}| |w_{ik}| \geq 0.
\end{equation}
If we let $\epsilon = |w_{jk}| - |w_{ik}|$ and $\alpha^* = \sup \{ \alpha : |\tilde w_{ik}| \leq |\tilde w_{jk}| + \epsilon |\tilde w_{jk}| |\tilde w_{ik}|^{-1} \}$, then for $\alpha \in (0, \alpha^*)$
\begin{equation}
    |\tilde w_{jk}| |w_{jk}| - |\tilde w_{ik}| |w_{ik}|  \geq |\tilde w_{jk}|\left( \underbrace{|w_{jk}| - |w_{ik}|}_{= \epsilon} - \epsilon \right) = 0
\end{equation}
the inequality (equation \ref{eq:ineq2}) is satisfied. Here we are implicitly using our assumption that the gradient is bounded and we may ``tune'' $\alpha$ to control the magnitude $|\tilde w_{ik}| - |\tilde w_{jk}|$. In the case where $\alpha = \inf \{ \alpha : |\tilde w_{ik}| > |\tilde w_{jk}| \}$ the right hand side of equation \ref{eq:ineq2} becomes 0 while the left hand side is $\epsilon > 0$.

\subsection{Dynamic Neural Graph} \label{sec:dyn}
%\mohammad{this paragraph is not coherent it should have two bold paragraphs disceret time and continious time . for discrete time we should re iterate the fact that it is the \textbf{general and unified} version of the multi-layer feed-forward and recurrent network. And the continious time is a general version . of ODENet}

We now consider a more general setting where the state of each node $Z_v(t)$ may vary through time. We refer to this model as a \textit{dynamic neural graph}. 
%A \textit{dynamic neural graph} is able to capture multi-layer feed-forward neural networks as well as recurrent neural networks such as LSTMs.

The initial conditions of a \textit{dynamic neural graph} are given by
\begin{equation} \label{eq:init_discrete}
    Z_v(0) = \begin{cases} 
    g_\phi^{(v)}(\X) &  v \in \V_0 \\
    0 & v \in \V \setminus \V_0
    \end{cases}
\end{equation}
where $\V_0$ is a designated set of input nodes, which may now have parents. 
\begin{mdframed}
\textbf{Discrete Time Dynamics:} For a discrete time neural graph we consider times $\ell \in \{0, 1, ..., L\}$. The dynamics are then given by
\begin{equation} \label{eq:io_disc}
    Z_v(\ell+1) = f_{\theta_v} \left( \sum_{(u,v) \in \E}  w_{uv} Z_u(\ell), \ \ell \right)
\end{equation}
and the network output is $\hat \Y = h_{\psi}(\mathbf{Z}_{\V_E}(L))$.
We may express equation \ref{eq:io_disc} more succinctly as
\begin{equation} \label{eq:io_succ}
    \mathbf{Z}_\V(\ell+1) = \textbf{f}_{\theta} \left(  \mathbf{\A}_\G \mathbf{Z}_\V (\ell), \ \ell \right)
\end{equation}
where $\mathbf{Z}_\V(\ell) = \left( Z_v(\ell) \right)_{v \in \V}$, $\textbf{f}_\theta(\textbf{z}, \ell) = (f_{\theta_v}(z_v, \ell))_{v \in \V}$, and $\mathbf{\A}_\G$ is the weighted adjacency matrix for graph $\G$. Equation \ref{eq:io_succ} suggests the following interpretation: At each time step we send information through the edges using $\mathbf{\A}_\G$ then apply a function at each node.
\end{mdframed}
\begin{mdframed}
\textbf{Continuous Time Dynamics:} As in \cite{node}, we consider the case where $t$ may take on a continuous range of values. We then arrive at dynamics given by
\begin{equation} \label{eq:io_cont}
    \nabla \ \mathbf{Z}_\V(t) = \textbf{f}_{\theta} \left(  \mathbf{\A}_\G \mathbf{Z}_\V (t), \ t \right).
\end{equation}
Interestingly, if $\V_0$ is a strict subset of $\V$ we uncover an Augmented Neural ODE \cite{anode}.
\end{mdframed}
The discrete time case is unifying in the sense that it may also express any static neural graph. In Figure~\ref{fig:neuralgraph} we illustrate than an MLP may also be expressed by a discrete time neural graph. Additionally, the discrete time dynamics are able to capture sequential models such as LSTMs \cite{lstm}, as long as we allow input to flow into $\V_0$ at any time.

In continuous time it is not immediately obvious how to incorporate strided convolutions. One approach is to keep the same spatial resolution throughout and pad with zeros after applying strided convolutions. This design is illustrated by Figure~\ref{fig:convgraph}.

We may also apply Algorithm \ref{alg:train} to learn the structure of dynamic neural graphs. One may use backpropogation through time \cite{bptt} and the adjoint-sensitivity method \cite{node} for optimization in the discrete and continuous time settings respectively. In Section \ref{sec:small-scale}, we demonstrate empirically that our method performs better than a random graph, though we do not formally justify the application of our algorithm in this setting.

\subsection{Implementation details for Large Scale Experiments} \label{sec:impl}
For large scale experiments we do not consider the dynamic case as optimization is too expensive. Accordingly, we now present our method for constructing a large and efficient \textit{static neural graph}. With this model we may jointly learn the structure of the graph along with the parameters on ImageNet \cite{imagenet}. As illustrated by Table~\ref{tab:arch} our model closely follows the structure of MobileNetV1 \cite{mobilenetv1}, and so we refer to it as $\smn$. We consider a separate \textit{neural graph} for each spatial resolution -- the output of graph $\G_{i}$ is the input of graph $\G_{i+1}$. For width multiplier \cite{mobilenetv1} $d$ and spatial resolution $s \times s$ we constrain $\smn$ to have the same number of edges for resolution $s \times s$ than the corresponding MobileNetV1 $\times d$. We use a \textit{slightly smaller} width multiplier to obtain a model with the same FLOPs as the number of depthwise convolutions in $\smn$ is fixed. If we interpret a pointwise convolution with $c_1$ input channels and $c_2$ output channels as a complete bipartite graph then the number of edges is simply $c_1 * c_2$.

We also constrain the longest path in graph $\G$ to be equivalent to the number of layers of the corresponding MobileNetV1. We do so by partitioning the nodes $\V$ into blocks $\B = \{\B_0, ..., \B_{L-1}\}$ where $\B_0$ is the input nodes $\V_0$, $\B_{L-1}$ is output nodes $\V_E$, and we only allow edges between nodes in $\B_i$ and $\B_j$ if $i < j$. The longest path in a graph with $L$ blocks is then $L-1$. Splitting the graph into Blocks also improves efficiency as we may operate on one block at a time. The structure of MobileNetV1 may be recovered by considering a complete bipartite graph between adjacent blocks.

The operation $f_{\theta_v}$ at each node is a batch-norm \cite{batchnorm} (2 parameters), ReLU \cite{alexnet}, $3 \times 3$ convolution (9 parameters) triplet. When the spatial resolution decreases in MobileNetV1 we change the convolutional stride of the input nodes to 2.

In models denoted $\smn$-Small $(\times d)$ we also limit the last fully connected (FC) layer to have the same number of edges as the FC layer in MobileNetV1 $(\times d)$. In the normal setting of $\smn$ we do not modify the last FC layer.

%\textbf{Full convolution as a neural graph}

%\textbf{Separable convolution as a neural graph}

%\textbf{Residual connection in neural graph}

%\textbf{Complex efficient network as neural graph}

%\subsection{Memory in Neural Graph}

%\textbf{Learning from Sequential Data}

\section{Experiments} \label{sec:experiments}

In this section we demonstrate the effectiveness of DNW for image classification in small and large scale settings. We begin by comparing our method with a random wiring on a small scale dataset and model. This allows us to experiment in static, discrete time, and continuous settings. Next we explore the use of DNW at scale with experiments on ImageNet \cite{imagenet}. Finally, we compare DNW with other methods of discovering network structures.

Throughout this section we let RG denote our primary baseline -- a \textbf{randomly wired graph}. To construct a randomly wired graph with $k$-edges we assign a uniform random weight to each edge then pick the $k$ edges with the largest magnitude weights. As shown in \cite{randwire}, random graphs often outperform manually designed networks.

\subsection{Small Scale Experiments For Static and Dynamic Neural Graphs} \label{sec:small-scale}
We begin by training tiny classifiers for the CIFAR-10 dataset \cite{cifar}. Our initial aim is not to achieve state of the art performance but instead to explore DNW in the static, discrete, and continuous time settings. As illustrated by Table \ref{tab:small-scale}, our method outperforms a random graph by a large margin.

The image is first downsampled\footnote{We use two $3 \times 3$ strided convolutions. The first is standard while the second is depthwise-separable.} then each channel is given as input to a node in a \textit{neural graph}. The static graph uses 5 blocks and the discrete time graph uses 5 time steps. For the continuous case we backprop through the operation of an adaptive ODE solver\footnote{We use a 5th order Runge-Kutta method \cite{ode} as implemented by \cite{node}.}. The models have 41k parameters.

\begin{table}
\parbox{.45\linewidth}{
  \caption{Testing a tiny Classifier on CIFAR-10 \cite{cifar} in the static and dynamic case.}
  \label{tab:small-scale}
  \small
  \centering
  \begin{tabular}{ll}
    \toprule
    Model  & Accuracy \\
    \midrule
    Static (RG) & $74.7 \pm 0.8\%$ \\
    Static (DNW) & $79.9 \pm 0.8\%$ \\
    \midrule
    Discrete Time (RG) & $77.3 \pm 0.9\%$ \\
    Discrete Time (DNW) & $82.3 \pm 0.2\%$ \\
    \midrule
    Continuous (RG) & $78.4 \pm 1.6 \%$ \\
    Continuous (DNW) & $83.1 \pm 0.4 \%$ \\
    \bottomrule
  \end{tabular}
 } \hspace{1cm}
\parbox{.45\linewidth}{
  \caption{Other methods for discovering unconstrained network structures tested on CIFAR-10 \cite{cifar}.}
  \label{tab:net}
  \centering
  \small
  \begin{tabular}{ll}
    \toprule
    Model      & Accuracy \\
    \midrule
    MobileNetV1 $(\times 0.25)$  & $86.3 \pm 0.1 \%$     \\
    \rg$(\times 0.225)$ & $87.2 \pm 0.1 \%$     \\
    No Update Rule  & $87.1 \pm 0.1\%$     \\
    L1 + Anneal  & $84.5\pm 0.6 \%$     \\
    Lottery Ticket  & $87.9 \pm 0.4 \%$     \\
    Fine Tune $\alpha = 0.1$  & $89.3 \pm 0.1 \%$     \\
    Fine Tune $\alpha = 0.01$  & $89.6 \pm 0.1 \%$     \\
    Fine Tune $\alpha = 0.001$  & $88.5\pm 0.1 \%$     \\
    \smn$(\times 0.225)$ & $89.7 \pm 0.3\%$ \\ 
    \bottomrule
  \end{tabular}
  }
\end{table}
\subsection{ImageNet Classification}
For large scale experiments on ImageNet \cite{imagenet} we are limited to exploring DNW in the static case (recurrent and continuous time networks are more expensive to optimize due to lack of parallelization). Although our network follows the simple structure of MobileNetV1 \cite{mobilenetv1} we are able to achieve higher accuracy than modern networks which are more advanced and optimized. Notably, MobileNetV2 \cite{mobilenetv2} extends MobileNetV1 by adding residual connections and linear bottlenecks and ShuffleNet \cite{shufflenet, shufflenetv2} introduces channel splits and channel shuffles. The results of the large scale experiments may be found in Table \ref{tab:imagenet}.

As standard, we have divided the results of Table \ref{tab:imagenet} to consider models which have similar FLOPs. In the more sparse case ($\sim 41$M FLOPs) we are able to use DNW to boost the performance of MobileNetV1 by $10\%$. Though random graphs perform extremely well we still observe a $7\%$ boost in performance. In each experiment we train for 250 epochs using Cosine Annealing as the learning rate scheduler with initial learning rate 0.1, as in \cite{randwire}.

\begin{table}
  \caption{ImageNet Experiments. Models with $^*$ use the implementations of \cite{shufflenetv2} (Table 8). Models with multiples asterisks use different image resolutions so that the FLOPs is comparable.}
  \label{tab:imagenet}
  \small
  \centering
  \begin{tabular}{llll}
    \toprule
    Model   &Params  & FLOPs     & Accuracy \\
    \midrule
    MobileNetV1 $(\times 0.25)$ \cite{mobilenetv1} & 0.5M & 41M  & $50.6\%$     \\
    MobileNetV2 $(\times 0.15)^*$ \cite{mobilenetv2} & --- & 39M  & $44.9\%$     \\
    MobileNetV2 $(\times 0.4)^{**}$ & --- & 43M  & $56.6\%$     \\
    DenseNet $(\times 0.5)^*$ \cite{densenet} & --- & 42M  & $41.1\%$     \\
    Xception $(\times 0.5)^*$ \cite{xception} & --- & 40M  & $55.1\%$     \\
    ShuffleNetV1 $(\times 0.5,\ g=3)$ \cite{shufflenet} & --- & 38M  & $56.8\%$     \\
    ShuffleNetV2 $(\times 0.5)$ \cite{shufflenetv2} & 1.4M & 41M  & $60.3\%$     \\
    \rg $(\times 0.225)$ & 1.4M & 45.3M  & $53.3\%$     \\
    \smn-Small $(\times 0.15)$ & 0.26M & 25M  & $50.3\%$     \\
    \smn-Small $(\times 0.225)$ & 0.4M & 41.6M  & $59.9\%$     \\
    \smn $(\times 0.225)$ & 1.2M & 42.6M  & $60.9\%$     \\
    \midrule
    MnasNet-search1 \cite{mnasnet}& 1.9M & 65M  & $64.9\%$     \\
    \smn $(\times 0.3)$ & 1.3M & 65M  & $65.0\%$     \\
    \midrule
    MobileNet $(\times 0.25)$ & 1.3M & 149M  & $63.7\%$     \\
    MobileNetV2 $(\times 0.6)^*$ & --- & 141M  & $66.6\%$     \\
    MobileNetV2 $(\times 0.75)^{***}$ & --- & 145M  & $67.9\%$     \\
    DenseNet $(\times 1)^*$ & --- & 142M  & $54.8\%$     \\
    Xception $(\times 1)^*$ & --- & 145M  & $65.9\%$     \\
    ShuffleNetV1 $(\times 0.5,\ g=3)$ & --- & 140M  & $67.4\%$     \\
    ShuffleNetV1 $(\times 0.5)$ & 2.3M & 146M  & $69.4\%$     \\
    \rg $(\times 0.49)$ & 1.8M & 148M  & $64.1\%$     \\
    \smn $(\times 0.49)$ & 1.8M & 147M  & $70.4\%$     \\
    \bottomrule
  \end{tabular}
\end{table}

\subsection{Related Methods}
We compare DNW with various methods for discovering neural architectures. In Table \ref{tab:net} we use the structure of $\smn$ with methods which find $k$-edge sub-networks. The experiments in Table \ref{tab:net} are conducted using CIFAR-10 \cite{cifar}. We train for 160 epochs using Cosine Annealing as the learning rate scheduler with initial learning rate 0.1 unless otherwise noted.

\textbf{The Lottery Ticket Hypothesis:} The authors of \cite{lth, lth2} offer an intriguing hypothesis: sparse sub-networks may be trained in isolation. However, their method for finding so-called winning tickets is quite expensive as it requires training the full graph from scratch. We follow one-shot pruning from \cite{lth2}. One-shot pruning is more comparable in training FLOPS than iterative pruning \cite{lth}, though both methods are more expensive in training FLOPS than DNW. After training the full network $\G_\text{full}$ (i.e. no edges pruned) the optimal sub-network $\G_k$ with $k$-edges is chosen by taking the weights with the highest magnitude. In the row denoted \textit{Lottery Ticket} we retrain $\G_k$ using the initialization of $\G_\text{full}$. We found it better to initialize $\G_k$ with the weights of $G_\text{full}$ \textit{after} training -- denoted by FT for \textit{fine-tune} (we try different initial learning rates $\alpha$). Though these experiments perform comparably with DNW, their training is much more expensive as the full graph must initially be trained.

\textbf{Exploring Randomly Wired Networks for Image Recognition:} The authors of \cite{randwire} explore ``\textit{a more diverse set of connectivity patterns through the lens of randomly wired neural networks.}" They achieve impressive performance on ImageNet \cite{imagenet} using random graph algorithms to generate the structure of a neural network. Their network connectivity, however, is fixed during training. Throughout this section we have a random graph (denoted RG) as our primary baseline -- as in \cite{randwire} we have seen that random graphs outperform hand-designed networks.

\textbf{No Update Rule:} In this ablation on DNW we do not apply the update rule to the hallucinated edges. An edge may only leave the hallucinated edge set if the magnitude of a real edge is sufficiently \textit{decreased}. This experiment demonstrates the importance of the update rule.

\textbf{L1 + Anneal:} We experiment with a simple pruning technique -- start with a fully connected graph and remove edges by magnitude throughout training until there are only $k$ remaining. We found that accuracy was much better if we added an L1 regularization term.

\textbf{Neural Architecture Search:} As illustrated by Table \ref{tab:imagenet}, our network (with a very simple MobileNetV1 like structure) is able to achieve comparable accuracy to an expensive method which perform neural architecture search using reinforcement learning \cite{mnasnet}. 

\section{Scope \& Limitations}

\textbf{Efficiency:} Our training process is still more expensive than training a sparse sub-network in isolation -- on the backwards pass we must consider the complete graph. For this reason our large scale experiments are still limited to the small FLOP regimes. In the future we hope to explore more stochastic methods where we only update a ``mini-batch" of weight values.

\textbf{Locality:} Our algorithm is quite simple and \textit{local}. We anticipate that methods of discovering neural wirings which take global structure into account may perform better. We look forward to exploring these methods in future work.

\section{Conclusion} \label{sec:conclusion}

We present a novel method for discovering neural wirings. With a simple algorithm we demonstrate a significant boost in accuracy over randomly wired networks. Just as in \cite{randwire}, our networks are free from the constraints of architecture search. This work suggests exciting directions for more complex and efficient architecture learning algorithms.

\medskip

\small

\bibliographystyle{unsrt}
\bibliography{ref}

\newpage
\appendix

\section{Architecture}

\begin{table}[H]
  \caption{The general structure of MobileNetV1 vs. $\smn$ for ImageNet experiments. \texttt{dwconv} denotes \textit{depthwise convolutions}, \texttt{pwconv} denotes \textit{pointwise convolution}, \texttt{FC} denotes a fully connected layer, $d$ denotes width multiplier \cite{mobilenetv1}, $c$ denotes the number of output channels, and $s$ denotes stride. When omitted assume that stride is 1. Batch-norm \cite{batchnorm} and ReLU follow each convolution in MobileNetV1.}
  \label{tab:arch}
  \centering
\begin{tabular}{llll}
 \toprule
\textbf{Stage} & \textbf{Output} & \textbf{MobilNetV1} & \textbf{\smn}   \\
 \midrule
 $0$ & $112 \times 112$  & $3 \times 3 \ \texttt{conv}, \ c=32d\  , s = 2$  & $g_\phi = \left( 3 \times 3 \ \texttt{conv}, \ c=32\  , s = 2\right)$ \\
 \midrule
 $1$ & $112 \times 112$  & $3 \times 3 \ \texttt{dwconv}, c = 32d$  & $\G_1$ with $|\V| = 32 + 64$ \\
  &   & $3 \times 3 \ \texttt{pwconv}, c = 64d$  & $|\V_0| = 32,\ |\V_E| = 64, \ |\B| = 2$  \\
 \midrule
  $2$ & $56 \times 56$  & $3 \times 3 \ \texttt{dwconv}, c = 64d, \ s = 2$  & $\G_2$ with $|\V| = 64 + 2*128$ \\
  &   & $3 \times 3 \ \texttt{pwconv}, c = 128d$  & $|\V_0| = 64,\ |\V_E| = 128, \ |\B| = 3$ \\
  &   & $3 \times 3 \ \texttt{dwconv}, c = 128d$  &  \\
  &   & $3 \times 3 \ \texttt{pwconv}, c = 128d$  &  \\
 \midrule
   $3$ & $28 \times 28$  & $3 \times 3 \ \texttt{dwconv}, c = 128d, \ s = 2$  & $\G_3$ with $|\V| = 128 + 2*256$ \\
  &   & $3 \times 3 \ \texttt{pwconv}, c = 256d$  &  $|\V_0| = 128,\ |\V_E| = 256, \ |\B| = 3$ \\
  &   & $3 \times 3 \ \texttt{dwconv}, c = 256d$  &  \\
  &   & $3 \times 3 \ \texttt{pwconv}, c = 256d$  &  \\
 \midrule
  $4$ & $14 \times 14$  & $3 \times 3 \ \texttt{dwconv}, c = 256d, \ s = 2$  & $\G_4$ with $|\V| = 256 + 6*512$  \\
  &   & $3 \times 3 \ \texttt{pwconv}, c = 512d$  &  $|\V_0| = 256,\ |\V_E| = 512, \ |\B| = 7$ \\ 
  &   & \multirow{3}{*}{$5 \times \begin{cases}
    3 \times 3 \ \texttt{dwconv}, c = 512d \\
    3 \times 3 \ \texttt{pwconv}, c = 512d
        \end{cases}$}  &  \\
  &   &   &  \\
  &   &   &  \\
 \midrule
   $5$ & $7 \times 7$  & $3 \times 3 \ \texttt{dwconv}, c = 512d, \ s = 2$  & $\G_5$ with $|\V| = 512 + 2*1024$  \\
  &   & $3 \times 3 \ \texttt{pwconv}, c = 1024d$  &   $|\V_0| = 512,\ |\V_E| = 1024, \ |\B| = 3$ \\
  &   & $3 \times 3 \ \texttt{dwconv}, c = 1024d$  &  \\
  &   & $3 \times 3 \ \texttt{pwconv}, c = 1024d$  &  \\
 \midrule
 $6$ & $1000$ & $7 \times 7 \ \texttt{pool}, 1024d \times 1000\  \texttt{FC}$   & $h_\psi = \left(7 \times 7 \ \texttt{pool}, 1024 \times 1000\  \texttt{FC}\right)$\\
\bottomrule
\end{tabular}
\end{table}


\section{A More General Case} \label{section:formal-extensions}

We now consider the case where the \textit{hallucinated edge} $(i,\ell)$ replaces $(j, k) \in \E$.

As before we use $\tilde w$ to denote the weight $w$ after the weight update rule $\tilde w_{uv} = w_{uv} + \left \langle Z_u, - \alpha { \partial \loss \over \partial \I_v } \right \rangle$. We assume that $\alpha$ is small enough so that sign($\tilde w$) = sign($w$).

\textbf{Claim:} Assume $\loss$ is Lipschitz continuous. There exists a learning rate $\alpha^* > 0$ such that for $ \alpha \in (0, \alpha^*)$ the process of swapping $(i,\ell)$ for $(j,k)$ will decrease the loss when the state of the nodes are fixed, there is no path from $i$ to $j$, and $|w_{i\ell}| < |w_{jk}|$ but $|\tilde w_{i\ell}| > |\tilde w_{jk}|$.

\textit{Proof.} Let $\A_k, \A_\ell$ be value of $\I_k$ and $\I_\ell$ after the update rule if $(j,k)$ is replaced with $(i,\ell)$. Let $\B_k$ and $\B_\ell$ be the state of $\I_k$ and $\I_\ell$ after the update rule if we do not allow for swapping. $\A_k, \A_\ell$, $\B_k$ and $\B_\ell$ are then given by
\begin{align}
    \A_k = \sum_{(u,k) \in \E,\ u \neq j} \tilde w_{uk} Z_u, \hspace{0.5cm}&\hspace{0.5cm}
    \B_k = \tilde w_{jk}Z_j +  \sum_{(u,k) \in \E,\ u \neq j} \tilde w_{uk} Z_u \\
    \A_\ell = \tilde w_{i\ell}Z_i + \sum_{(u,\ell) \in \E,\ u \neq i} \tilde w_{u\ell} Z_u, \hspace{0.5cm}&\hspace{0.5cm}
    \B_\ell = \sum_{(u,\ell) \in \E,\ u \neq i} \tilde w_{u\ell} Z_u.
\end{align}
Additionally, let $g_k = -\alpha { \partial \loss \over \partial \I_k }$ and $g_\ell = -\alpha { \partial \loss \over \partial \I_\ell }$ be the direction in which the loss most steeply descends with respect to $\I_k$ and $\I_\ell$. By \textit{Lemma 1} (Section \ref{section:lemma1} of the Appendix) it suffices to show that
\begin{align}
\left\langle \A_k - \I_k, g_k \right\rangle + \left\langle \A_\ell - \I_\ell, g_\ell \right\rangle \geq 
\left\langle \B_k - \I_k, g_k \right\rangle + \left\langle \B_\ell - \I_\ell, g_\ell \right\rangle
\end{align}
which simplifies to
\begin{align}
\tilde w_{i\ell} \left\langle Z_i, g_\ell \right\rangle &\geq 
\tilde w_{jk} \left\langle Z_j, g_k \right\rangle \\
\iff \tilde w_{i\ell}(\tilde w_{i\ell} - w_{i\ell}) & \geq \tilde w_{jk}(\tilde w_{jk} - w_{jk}).
\end{align}
We are now in the equivalent setting as equation \ref{eq:ineq} and may complete the proof as before.

In practice there may be a path from $i$ and $j$ the state of the nodes will never be the fixed due to stochasticity of mini-batches and updates to the rest of the parameters in the network. However, as the graph grows large the state of one node will have little effect on the state of another, even if there is a path between them. The proofs are done in an idealized case and the empirical results demonstrate that the method works in practice.

\section{Lemma 1} \label{section:lemma1}

Here we show that for sufficiently small $\alpha$
\begin{equation}
    \left \langle \gamma_1, -\alpha {\partial \loss \over \partial Z_v}\right\rangle >  \left \langle \gamma_2, -\alpha {\partial \loss \over \partial Z_v}\right\rangle
\end{equation}
implies that
\begin{equation}
\loss\left(\I_v + \alpha \gamma_1\right) < \loss\left(\I_v + \alpha \gamma_2\right).    
\end{equation}
Note that for brevity we have written the loss as a function of $\I_v$. By taking a Taylor expansion we find that
\begin{align}
    &\loss\left(\I_v + \alpha \gamma\right) \\
    & = \loss\left(\I_v\right) + \left\langle \alpha \gamma , {\partial \loss \over \partial Z_v} \right\rangle + \mathcal{O}(\alpha^2) \\
\end{align}
and so for sufficiently small $\alpha$
\begin{equation}
   \loss\left(\I_v\right) -  \loss\left(\I_v + \alpha \gamma\right) \approx  \left\langle \gamma , -  \alpha {\partial \loss \over \partial Z_v} \right\rangle
\end{equation}
which completes the lemma.

An equivalent argument holds for two dimensions.
\begin{equation}
    \left \langle \gamma_1, -\alpha {\partial \loss \over \partial Z_v}\right\rangle +  \left \langle \xi_1, -\alpha {\partial \loss \over \partial Z_u}\right\rangle  >  \left \langle \gamma_2, -\alpha {\partial \loss \over \partial Z_v}\right\rangle + \left \langle \xi_2, -\alpha {\partial \loss \over \partial Z_u}\right\rangle
\end{equation}
implies that
\begin{equation}
\loss\left(\I_v + \alpha \gamma_1, \I_u + \alpha \xi_1\right) < \loss\left(\I_v + \alpha \gamma_2, \I_u + \alpha \xi_2\right).    
\end{equation}
By taking a Taylor expansion we find that
\begin{align}
    &\loss\left(\I_v + \alpha \gamma, \I_u + \alpha \xi\right) \\
    & = \loss\left(\I_v, \I_u\right) + \left\langle \alpha \gamma , {\partial \loss \over \partial Z_v} \right\rangle + \left\langle \alpha \xi , {\partial \loss \over \partial Z_u} \right\rangle  + \mathcal{O}(\alpha^2) \\
\end{align}
and so for sufficiently small $\alpha$
\begin{equation}
   \loss\left(\I_v\right) -  \loss\left(\I_v + \alpha \gamma, \I_v + \alpha \xi \right) \approx  \left\langle \gamma , -  \alpha {\partial \loss \over \partial Z_v} \right\rangle + \left\langle \xi , -  \alpha {\partial \loss \over \partial Z_u} \right\rangle.
\end{equation}

\end{document}


